The Origin of the X-ray Emission from the Non-Starburst Gas-Rich Luminous Infrared Galaxies Arp 302

We present an analysis of the XMM-Newton observation of luminous infrared merging galaxies Arp 302 and a joint re-analysis of its Chandra observation. In particular, we focus on the more significant X-ray emitter of the pair, Arp 302N. Chandra detects significant soft X-ray emission from the hot gas in the star-forming region of Arp 302N spreading up to 12 kpc. We estimate the star-formation rate of Arp 302N to be around 1-2 $M_{\odot}$ yr$^{-1}$ based on the X-ray luminosity of the star-forming region, similar to previous measurements at longer wavelengths. Chandra and XMM-Newton observations show evidence of a Si XIII emission line with 86% confidence. Our best-fit model infers a super-solar silicon abundance in the star-forming region, likely related to the past core-collapse supernovae in this galaxy. Similar silicon overabundance was reported in the circumstellar medium of core-collapse supernova remnants in our Galaxy. We also detect narrow Fe K$\alpha$ and Fe K$\beta$ (98.6% confidence) emission lines as part of the AGN emission. Our best-fit spectral model using Mytorus indicates the evidence of a heavily obscured power-law emission with $N_{\rm H}>3\times10^{24}$ cm$^{-2}$ in addition to a weak, unobscured power-law emission. The scattering fraction of the unobscured power-law emission from Compton-thin materials is 0.7%. All these spectral features suggest evidence of a Seyfert 2-like AGN in Arp 302N. The X-ray measurement of its AGN activity is consistent with the previous Spitzer measurement of the same object.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
